Frequency-domain self-force calculations using Gegenbauer reconstruction

We investigate the use of the Gegenbauer procedure for time-domain reconstruction in frequency-domain calculations of the self-force on a particle orbiting a black hole. The conventional technique relies on the so-called method of extended homogeneous solutions (EHSs), which circumvents the Gibbs phenomenon that would otherwise hamper the reconstruction of the particle's field from frequency modes. Unfortunately, the effectiveness of EHS reconstruction deteriorates rapidly with increasing orbital eccentricity, due to large numerical cancellations between frequency-mode contributions. Furthermore, the method is only suitable for bound orbits and cannot be fully applied in scattering scenarios. The Gegenbauer reconstruction procedure involves a reprojection of the partial Fourier representation onto a complementary basis of polynomials. The resulting series converges exponentially while averting the cancellation problem. We demonstrate the procedure with numerical results for the spherical harmonic modes of the scalar field sourced by a scalar charge in orbit around a Schwarzschild black hole. We illustrate the merits of this approach, and discuss the challenges that remain for a full Gegenbauer-based self-force calculation.

==> figure_manifest.txt <==
Figure 1: E1pt1_rmin4M_geodesic_axes.png
Figure 2: l10_m0_rstarp5M_TD_FD_comparison_deriv.png
Figure 3: region_illustration.png
Figure 4: toy_example_reconstruction.png
Figure 5: Linf_error_vs_wmax_different_params_dense.png
Figure 6: l10_m0_rstarp5M_higher_freq_internal_reconstructions_M1.png
Figure 7: l10_m0_rstar5M_IntField_convergence_plot_M1.png
Figure 8: l10_m0_rstarp5M_higher_freq_external_reconstructions_M1
Figure 9: l10_m0_rstarp50M_higher_freq_reconstructions_M1.png
Figure 10: l10_m0_rstar5M_IntField_combined_sensitivity_plot_M1.png
Figure 11: l10_m0_rstar5M_IPRM_errors.png
Figure 12: l10_m0_rstar5M_FD_illustration.png
